Et Tu Certifications: Robustness Certificates Yield Better Adversarial Examples

In guaranteeing the absence of adversarial examples in an instance's neighbourhood, certification mechanisms play an important role in demonstrating neural net robustness. In this paper, we ask if these certifications can compromise the very models they help to protect? Our new \emph{Certification Aware Attack} exploits certifications to produce computationally efficient norm-minimising adversarial examples $74 \%$ more often than comparable attacks, while reducing the median perturbation norm by more than $10\%$. While these attacks can be used to assess the tightness of certification bounds, they also highlight that releasing certifications can paradoxically reduce security.

==> todo.txt <==
A prioritised to do list for after the next paper submission (currently ICML).

* Mitigations: Add a discussion of how one might offer certifications for one class OR why this should be impossible. Better yet, prove that it is impossible somehow OR provide a mitigation and some experiments with it.

* Discussion: How to attack IBP methods. Better: provide some small experiments for this (adding to expt's with a small dataset/model we might already have?). Needn't be with favourite techniques, but in theory some rudimentary attack should be possible?

* 9 page paper variant: Expand Figure 1 and add in a clearer representation of where the true decision boundary actually is. 
